Definability equals recognizability for graphs of bounded treewidth

We prove a conjecture of Courcelle, which states that a graph property is definable in MSO with modular counting predicates on graphs of constant treewidth if, and only if it is recognizable in the following sense: constant-width tree decompositions of graphs satisfying the property can be recognized by tree automata. While the forward implication is a classic fact known as Courcelle's theorem, the converse direction remained open

==> cutedgedecomp-short.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cutedgedecomp-short.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{355.83022787bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.21487709)%
    \put(0,0){\includegraphics[width=\unitlength]{cutedgedecomp-short.pdf}}%
    \put(0.21059211,0.04392501){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tn{$W_1$}}}}}%
    \put(0.20142312,0.19267649){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tn{$e_1$}}}}}%
    \put(0.09104373,0.14265497){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tn{$V_0$}}}}}%
    \put(0.34830737,0.153103){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tn{$V_1$}}}}}%
    \put(0.6448801,0.15061082){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tn{$V_2$}}}}}%
    \put(0.8722705,0.1406522){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tn{$V_3$}}}}}%
    \put(0.49509976,0.05341468){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tn{$W_2$}}}}}%
    \put(0.82531729,0.04967638){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tn{$W_3$}}}}}%
    \put(0.49845459,0.19048614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tn{$e_2$}}}}}%
    \put(0.79004286,0.19173219){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tn{$e_3$}}}}}%
    \put(0.03615006,0.16556402){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tn{$s$}}}}}%
    \put(0.9608288,0.1569176){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tn{$t$}}}}}%
  \end{picture}%
\endgroup%


==> cutedgedecomp.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cutedgedecomp.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{567.33269369bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.13477059)%
    \put(0,0){\includegraphics[width=\unitlength]{cutedgedecomp.pdf}}%
    \put(0.13208306,0.0275497){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tn{$W_1$}}}}}%
    \put(0.12633229,0.12084641){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tn{$e_1$}}}}}%
    \put(0.05710249,0.08947299){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tn{$V_0$}}}}}%
    \put(0.21845787,0.09602598){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tn{$V_1$}}}}}%
    \put(0.40446785,0.09446289){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tn{$V_2$}}}}}%
    \put(0.59047782,0.08899196){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tn{$V_3$}}}}}%
    \put(0.77570623,0.08977353){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tn{$V_4$}}}}}%
    \put(0.91988825,0.09134307){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tn{$V_5$}}}}}%
    \put(0.31052584,0.03350161){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tn{$W_2$}}}}}%
    \put(0.51763778,0.03115695){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tn{$W_3$}}}}}%
    \put(0.69348753,0.03740939){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tn{$W_4$}}}}}%
    \put(0.87246349,0.0436618){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tn{$W_5$}}}}}%
    \put(0.31262998,0.11947262){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tn{$e_2$}}}}}%
    \put(0.49551371,0.12025415){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tn{$e_3$}}}}}%
    \put(0.68152369,0.12103571){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tn{$e_4$}}}}}%
    \put(0.86831528,0.12181724){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tn{$e_5$}}}}}%
    \put(0.02267327,0.10384151){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tn{$s$}}}}}%
    \put(0.97543188,0.10154471){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tn{$t$}}}}}%
  \end{picture}%
\endgroup%


==> transform.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'transform.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{419.65924289bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.30402987)%
    \put(0,0){\includegraphics[width=\unitlength]{transform.pdf}}%
    \put(0.08722015,0.25347709){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tn{$v_1$}}}}}%
    \put(0.35348447,0.26045012){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tn{$v_2$}}}}}%
    \put(0.61540925,0.25275552){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tn{$v_1$}}}}}%
    \put(0.88167358,0.25972854){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tn{$v_2$}}}}}%
    \put(0.47188695,0.17257568){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Longrightarrow$}}}%
  \end{picture}%
\endgroup%

